Dark sector searches at BESIII

Large samples of charmonia, charm mesons, hyperons and light mesons collected by BESIII offer sensitive tests of dark sector interactions with charm and light quarks. This contribution reviews recent searches for sub-GeV dark matter in $\eta\to\pi^0+\mathrm{invisible}$ and $J/\psi\to\phi+\mathrm{invisible}$, massless dark photons in $D^0\to\omega\gamma'$ and $D^0\to\gamma\gamma'$, invisible $K^0_S$ decays, dark baryons in $\Xi^-\to\pi^-\chi$, and light vector bosons in $\chi_{cJ}\to J/\psi V$, $V\to e^+e^-$. Particular attention is given to the $\eta$ search, which constrains scalar-mediated dark matter and tests thermal relic benchmarks.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

